The Utility of Feature Reuse: Transfer Learning in Data-Starved Regimes

The use of transfer learning with deep neural networks has increasingly become widespread for deploying well-tested computer vision systems to newer domains, especially those with limited datasets. We describe a transfer learning use case for a domain with a data-starved regime, having fewer than 100 labeled target samples. We evaluate the effectiveness of convolutional feature extraction and fine-tuning of overparameterized models with respect to the size of target training data, as well as their generalization performance on data with covariate shift, or out-of-distribution (OOD) data. Our experiments demonstrate that both overparameterization and feature reuse contribute to the successful application of transfer learning in training image classifiers in data-starved regimes. We provide visual explanations to support our findings and conclude that transfer learning enhances the performance of CNN architectures in data-starved regimes.

==> data/DENSENET.csv <==
a,b
0,0.8695651888847351
1,0.9130434989929199
2,0.95652174949646
3,0.9347826242446899
4,0.97826087474823
5,0.97826087474823
6,1.0
7,1.0
8,1.0
9,1.0
10,1.0
11,1.0
12,1.0
13,1.0
14,1.0
15,1.0
16,1.0
17,1.0
18,1.0
19,1.0
20,1.0
21,1.0
22,1.0
23,1.0
24,1.0
25,1.0
26,1.0
27,1.0
28,1.0
29,1.0


==> data/DENSENETb.csv <==
a,b
0,0.5652173757553101
1,0.739130437374115
2,0.804347813129425
3,0.739130437374115
4,0.8260869383811951
5,0.8478260636329651
6,0.8260869383811951
7,0.782608687877655
8,0.8478260636329651
9,0.8478260636329651
10,0.8913043737411499
11,0.8695651888847351
12,0.8913043737411499
13,0.8695651888847351
14,0.8260869383811951
15,0.8695651888847351
16,0.8478260636329651
17,0.8260869383811951
18,0.8913043737411499
19,0.8695651888847351
20,0.8478260636329651
21,0.8913043737411499
22,0.8695651888847351
23,0.8695651888847351
24,0.8695651888847351
25,0.804347813129425
26,0.8695651888847351
27,0.8913043737411499
28,0.8478260636329651
29,0.8695651888847351


==> data/DENSENETex.csv <==
a,b
0,0.8478260636329651
1,0.8913043737411499
2,0.804347813129425
3,0.9130434989929199
4,0.8913043737411499
5,0.8913043737411499
6,0.9347826242446899
7,0.9347826242446899
8,0.9347826242446899
9,0.9347826242446899
10,0.95652174949646
11,0.9347826242446899
12,0.9347826242446899
13,0.95652174949646
14,0.9347826242446899
15,0.9347826242446899
16,0.9347826242446899
17,0.9347826242446899
18,0.9347826242446899
19,0.9347826242446899
20,0.9347826242446899
21,0.9347826242446899
22,0.9347826242446899
23,0.9347826242446899
24,0.95652174949646
25,0.9347826242446899
26,0.9347826242446899
27,0.9347826242446899
28,0.9347826242446899
29,0.9347826242446899


==> data/INCEPTION.csv <==
a,b
0,0.782608687877655
1,0.804347813129425
2,0.8913043737411499
3,0.8913043737411499
4,0.8913043737411499
5,0.8913043737411499
6,0.9347826242446899
7,0.95652174949646
8,0.95652174949646
9,0.95652174949646
10,0.95652174949646
11,0.97826087474823
12,0.97826087474823
13,0.95652174949646
14,0.97826087474823
15,0.97826087474823
16,0.97826087474823
17,0.95652174949646
18,0.97826087474823
19,0.95652174949646
20,0.95652174949646
21,0.97826087474823
22,0.95652174949646
23,0.97826087474823
24,1.0
25,0.97826087474823
26,0.97826087474823
27,0.95652174949646
28,1.0
29,0.97826087474823


==> data/INCEPTIONb.csv <==
a,b
0,0.45652174949645996
1,0.5652173757553101
2,0.54347825050354
3,0.6739130616188049
4,0.739130437374115
5,0.782608687877655
6,0.695652186870575
7,0.5869565010070801
8,0.695652186870575
9,0.6739130616188049
10,0.6739130616188049
11,0.717391312122345
12,0.695652186870575
13,0.695652186870575
14,0.6739130616188049
15,0.6739130616188049
16,0.695652186870575
17,0.739130437374115
18,0.739130437374115
19,0.695652186870575
20,0.739130437374115
21,0.739130437374115
22,0.6739130616188049
23,0.717391312122345
24,0.6739130616188049
25,0.695652186870575
26,0.6739130616188049
27,0.6739130616188049
28,0.717391312122345
29,0.6739130616188049


==> data/INCEPTIONex.csv <==
a,b
0,0.717391312122345
1,0.804347813129425
2,0.8260869383811951
3,0.8695651888847351
4,0.804347813129425
5,0.8260869383811951
6,0.8695651888847351
7,0.8695651888847351
8,0.8695651888847351
9,0.8695651888847351
10,0.8695651888847351
11,0.8478260636329651
12,0.8695651888847351
13,0.8695651888847351
14,0.8913043737411499
15,0.8695651888847351
16,0.8913043737411499
17,0.8913043737411499
18,0.8913043737411499
19,0.8913043737411499
20,0.8913043737411499
21,0.8913043737411499
22,0.8913043737411499
23,0.8913043737411499
24,0.8695651888847351
25,0.8695651888847351
26,0.8913043737411499
27,0.8695651888847351
28,0.8695651888847351
29,0.8913043737411499


==> data/RESNET.csv <==
a,b
0,0.6086956262588501
1,0.8260869383811951
2,0.9347826242446899
3,0.9347826242446899
4,0.9347826242446899
5,0.97826087474823
6,0.97826087474823
7,0.95652174949646
8,1.0
9,1.0
10,1.0
11,1.0
12,1.0
13,1.0
14,1.0
15,1.0
16,1.0
17,1.0
18,1.0
19,1.0
20,1.0
21,1.0
22,1.0
23,1.0
24,1.0
25,1.0
26,1.0
27,1.0
28,1.0
29,1.0


==> data/RESNET152ex.csv <==
a,b
0,0.5652173757553101
1,0.8260869383811951
2,0.8260869383811951
3,0.8695651888847351
4,0.9130434989929199
5,0.8913043737411499
6,0.8913043737411499
7,0.8695651888847351
8,0.9130434989929199
9,0.9130434989929199
10,0.9130434989929199
11,0.8913043737411499
12,0.9130434989929199
13,0.9130434989929199
14,0.9347826242446899
15,0.9130434989929199
16,0.9130434989929199
17,0.9347826242446899
18,0.9130434989929199
19,0.9130434989929199
20,0.9347826242446899
21,0.9130434989929199
22,0.9130434989929199
23,0.9347826242446899
24,0.9130434989929199
25,0.9130434989929199
26,0.9130434989929199
27,0.9130434989929199
28,0.9130434989929199
29,0.9130434989929199


==> data/RESNET18.csv <==
a,b
0,0.804347813129425
1,0.8478260636329651
2,0.782608687877655
3,0.8913043737411499
4,0.97826087474823
5,0.9347826242446899
6,0.9347826242446899
7,1.0
8,0.97826087474823
9,0.97826087474823
10,0.9347826242446899
11,0.97826087474823
12,0.97826087474823
13,0.97826087474823
14,0.97826087474823
15,0.97826087474823
16,0.97826087474823
17,0.97826087474823
18,0.97826087474823
19,0.97826087474823
20,0.97826087474823
21,0.97826087474823
22,0.97826087474823
23,0.97826087474823
24,0.97826087474823
25,0.97826087474823
26,0.97826087474823
27,0.97826087474823
28,0.97826087474823
29,0.97826087474823


==> data/RESNET18b.csv <==
a,b
0,0.6739130616188049
1,0.6521739363670349
2,0.782608687877655
3,0.6521739363670349
4,0.760869562625885
5,0.6304348111152649
6,0.804347813129425
7,0.717391312122345
8,0.804347813129425
9,0.8260869383811951
10,0.8695651888847351
11,0.8478260636329651
12,0.8260869383811951
13,0.8478260636329651
14,0.8260869383811951
15,0.8260869383811951
16,0.8260869383811951
17,0.804347813129425
18,0.8695651888847351
19,0.8260869383811951
20,0.8695651888847351
21,0.8260869383811951
22,0.804347813129425
23,0.8478260636329651
24,0.8478260636329651
25,0.8260869383811951
26,0.8478260636329651
27,0.8478260636329651
28,0.8478260636329651
29,0.8478260636329651


==> data/RESNET18ex.csv <==
a,b
0,0.739130437374115
1,0.52173912525177
2,0.5652173757553101
3,0.8260869383811951
4,0.8478260636329651
5,0.8913043737411499
6,0.8478260636329651
7,0.5652173757553101
8,0.8478260636329651
9,0.8913043737411499
10,0.8695651888847351
11,0.8695651888847351
12,0.8695651888847351
13,0.8695651888847351
14,0.8695651888847351
15,0.8695651888847351
16,0.8695651888847351
17,0.8695651888847351
18,0.8695651888847351
19,0.8695651888847351
20,0.8695651888847351
21,0.8695651888847351
22,0.8695651888847351
23,0.8695651888847351
24,0.8695651888847351
25,0.8695651888847351
26,0.8478260636329651
27,0.8695651888847351
28,0.8695651888847351
29,0.8913043737411499


==> data/RESNETb.csv <==
a,b
0,0.5652173757553101
1,0.5652173757553101
2,0.5652173757553101
3,0.6521739363670349
4,0.5652173757553101
5,0.5652173757553101
6,0.6086956262588501
7,0.6739130616188049
8,0.695652186870575
9,0.695652186870575
10,0.52173912525177
11,0.717391312122345
12,0.739130437374115
13,0.6521739363670349
14,0.695652186870575
15,0.6521739363670349
16,0.6739130616188049
17,0.695652186870575
18,0.6739130616188049
19,0.695652186870575
20,0.695652186870575
21,0.695652186870575
22,0.695652186870575
23,0.6739130616188049
24,0.6521739363670349
25,0.6521739363670349
26,0.717391312122345
27,0.6739130616188049
28,0.695652186870575
29,0.6739130616188049


==> data/SQNET.csv <==
a,b
0,0.8478260636329651
1,0.8913043737411499
2,0.8695651888847351
3,0.8695651888847351
4,0.8913043737411499
5,0.8695651888847351
6,0.8695651888847351
7,0.8913043737411499
8,0.8913043737411499
9,0.8913043737411499
10,0.8913043737411499
11,0.8913043737411499
12,0.8913043737411499
13,0.8913043737411499
14,0.8913043737411499
15,0.8913043737411499
16,0.8913043737411499
17,0.8913043737411499
18,0.8913043737411499
19,0.8913043737411499
20,0.8913043737411499
21,0.8913043737411499
22,0.8913043737411499
23,0.8913043737411499
24,0.8913043737411499
25,0.8913043737411499
26,0.8913043737411499
27,0.8913043737411499
28,0.8913043737411499
29,0.8913043737411499


==> data/SQNETb.csv <==
a,b
0,0.43478259444236755
1,0.43478259444236755
2,0.43478259444236755
3,0.43478259444236755
4,0.43478259444236755
5,0.43478259444236755
6,0.43478259444236755
7,0.43478259444236755
8,0.43478259444236755
9,0.43478259444236755
10,0.43478259444236755
11,0.43478259444236755
12,0.43478259444236755
13,0.43478259444236755
14,0.43478259444236755
15,0.43478259444236755
16,0.43478259444236755
17,0.43478259444236755
18,0.43478259444236755
19,0.43478259444236755
20,0.43478259444236755
21,0.43478259444236755
22,0.43478259444236755
23,0.43478259444236755
24,0.43478259444236755
25,0.43478259444236755
26,0.43478259444236755
27,0.43478259444236755
28,0.43478259444236755
29,0.43478259444236755


==> data/SQNETex.csv <==
a,b
0,0.8913043737411499
1,0.8695651888847351
2,0.8695651888847351
3,0.8913043737411499
4,0.8913043737411499
5,0.8913043737411499
6,0.8695651888847351
7,0.8695651888847351
8,0.8695651888847351
9,0.8695651888847351
10,0.8695651888847351
11,0.8695651888847351
12,0.8695651888847351
13,0.8913043737411499
14,0.8913043737411499
15,0.8913043737411499
16,0.8913043737411499
17,0.8913043737411499
18,0.8913043737411499
19,0.8913043737411499
20,0.8913043737411499
21,0.8913043737411499
22,0.8913043737411499
23,0.8913043737411499
24,0.8913043737411499
25,0.8913043737411499
26,0.8913043737411499
27,0.8913043737411499
28,0.8913043737411499
29,0.8913043737411499


==> data/VGG.csv <==
a,b
0,0.782608687877655
1,0.8913043737411499
2,0.8260869383811951
3,0.8913043737411499
4,0.9347826242446899
5,0.9130434989929199
6,0.8913043737411499
7,0.9130434989929199
8,0.9347826242446899
9,0.9347826242446899
10,0.9347826242446899
11,0.97826087474823
12,0.95652174949646
13,0.95652174949646
14,0.97826087474823
15,0.97826087474823
16,0.95652174949646
17,0.97826087474823
18,0.97826087474823
19,0.97826087474823
20,0.97826087474823
21,0.97826087474823
22,0.97826087474823
23,0.97826087474823
24,0.95652174949646
25,0.97826087474823
26,0.95652174949646
27,0.95652174949646
28,0.97826087474823
29,0.97826087474823


==> data/VGGb.csv <==
a,b
0,0.5869565010070801
1,0.6086956262588501
2,0.6739130616188049
3,0.760869562625885
4,0.5869565010070801
5,0.717391312122345
6,0.6739130616188049
7,0.717391312122345
8,0.695652186870575
9,0.717391312122345
10,0.717391312122345
11,0.739130437374115
12,0.782608687877655
13,0.804347813129425
14,0.804347813129425
15,0.804347813129425
16,0.804347813129425
17,0.760869562625885
18,0.804347813129425
19,0.804347813129425
20,0.804347813129425
21,0.717391312122345
22,0.782608687877655
23,0.760869562625885
24,0.782608687877655
25,0.782608687877655
26,0.782608687877655
27,0.804347813129425
28,0.782608687877655
29,0.782608687877655


==> data/VGGex.csv <==
a,b
0,0.8478260636329651
1,0.8695651888847351
2,0.8695651888847351
3,0.8695651888847351
4,0.8695651888847351
5,0.8695651888847351
6,0.8695651888847351
7,0.8695651888847351
8,0.8695651888847351
9,0.8695651888847351
10,0.8695651888847351
11,0.8695651888847351
12,0.8695651888847351
13,0.8695651888847351
14,0.8695651888847351
15,0.8695651888847351
16,0.8913043737411499
17,0.8695651888847351
18,0.8695651888847351
19,0.8695651888847351
20,0.8695651888847351
21,0.8695651888847351
22,0.8695651888847351
23,0.8695651888847351
24,0.8695651888847351
25,0.8695651888847351
26,0.8695651888847351
27,0.8695651888847351
28,0.8695651888847351
29,0.8695651888847351

